Equilibrium Microcanonical Annealing for First-Order Phase Transitions

A framework is presented for carrying out simulations of equilibrium systems in the microcanonical ensemble using annealing in an energy ceiling. The framework encompasses an equilibrium version of simulated annealing, population annealing and hybrid algorithms that interpolate between these extremes. These equilibrium, microcanonical annealing algorithms are applied to the thermal first-order transition in the 20-state, two-dimensional Potts model. All of these algorithms are observed to perform well at the first-order transition though for the system sizes studied here, equilibrium simulated annealing is most efficient.

==> Plots/autocorrelation_30.txt <==
e T
0.0 1.0999999999999999
-0.05555555556 1.0999999999999996
-0.1111111111 1.2000000000000006
-0.1666666667 1.3828571428571435
-0.2222222222 1.7000000000000008
-0.2777777778 2.2571428571428576
-0.3333333333 3.314285714285716
-0.3888888889 5.41714285714286
-0.4444444444 10.051428571428575
-0.5 22.662857142857156
-0.5555555556 56.61714285714289
-0.6111111111 154.0628571428572
-0.6666666667 375.4342857142858
-0.7222222222 694.5600000000003
-0.7777777778 1012.7600000000006
-0.8333333333 1277.928571428572
-0.8888888889 1401.1600000000005
-0.9444444444 1148.7428571428575
-1.0 712.9342857142859
-1.055555556 412.93142857142874
-1.111111111 388.20571428571435
-1.166666667 376.58000000000015
-1.222222222 334.8485714285716
-1.277777778 270.2228571428572
-1.333333333 236.84857142857152
-1.388888889 249.8485714285715
-1.444444444 292.6400000000001
-1.5 321.09428571428583
-1.555555556 312.8685714285716
-1.611111111 257.30857142857155
-1.666666667 180.65142857142862
-1.722222222 105.09714285714291
-1.777777778 60.31428571428574
-1.833333333 39.28285714285716
-1.888888889 24.511428571428517
-1.944444444 0.09714285714278181


==> Plots/autocorrelation_40.txt <==
e T
0.0 1.0985714285714288
-0.03125 1.1057142857142856
-0.0625 1.0914285714285719
-0.09375 1.1257142857142863
-0.125 1.1571428571428575
-0.15625 1.2514285714285718
-0.1875 1.3571428571428577
-0.21875 1.5171428571428578
-0.25 1.708571428571429
-0.28125 1.9657142857142869
-0.3125 2.334285714285715
-0.34375 2.8742857142857154
-0.375 3.700000000000001
-0.40625 4.8571428571428585
-0.4375 6.700000000000004
-0.46875 9.602857142857147
-0.5 14.822857142857147
-0.53125 24.220000000000013
-0.5625 42.92857142857144
-0.59375 85.43142857142861
-0.625 169.98571428571435
-0.65625 338.41714285714295
-0.6875 597.5542857142859
-0.71875 982.0257142857147
-0.75 1341.9371428571433
-0.78125 1571.171428571429
-0.8125 1740.6828571428578
-0.84375 1817.3142857142864
-0.875 1838.2342857142864
-0.90625 1998.0542857142864
-0.9375 2008.642857142858
-0.96875 1566.371428571429
-1.0 913.2228571428576
-1.03125 580.377142857143
-1.0625 449.5542857142859
-1.09375 439.4114285714288
-1.125 457.92000000000013
-1.15625 466.7457142857144
-1.1875 469.02000000000015
-1.21875 501.18857142857166
-1.25 515.0600000000003
-1.28125 472.00000000000017
-1.3125 406.3085714285716
-1.34375 332.657142857143
-1.375 314.2114285714287
-1.40625 326.24571428571437
-1.4375 360.01428571428585
-1.46875 387.3257142857144
-1.5 447.32285714285734
-1.53125 500.8742857142858
-1.5625 547.6285714285716
-1.59375 564.837142857143
-1.625 547.337142857143
-1.65625 465.14000000000016
-1.6875 341.4400000000001
-1.71875 225.60285714285723
-1.75 139.3228571428572
-1.78125 94.43714285714289
-1.8125 64.02571428571432
-1.84375 46.451428571428586
-1.875 38.2057142857143
-1.90625 33.17428571428572
-1.9375 24.317142857142798
-1.96875 0.09571428571417823


==> Plots/autocorrelation_50.txt <==
e T
0.0 1.1
-0.02 1.0999999999999999
-0.04 1.0999999999999999
-0.06 1.0999999999999999
-0.08 1.0999999999999999
-0.1 1.1199999999999999
-0.12 1.14
-0.14 1.18
-0.16 1.2199999999999998
-0.18 1.2799999999999996
-0.2 1.3399999999999999
-0.22 1.4399999999999997
-0.24 1.5399999999999996
-0.26 1.6799999999999997
-0.28 1.8399999999999996
-0.3 2.0399999999999996
-0.32 2.2799999999999994
-0.34 2.5799999999999996
-0.36 2.979999999999999
-0.38 3.479999999999999
-0.4 4.119999999999999
-0.42 4.959999999999999
-0.44 6.119999999999998
-0.46 7.76
-0.48 10.079999999999997
-0.5 13.519999999999998
-0.52 18.259999999999998
-0.54 26.319999999999997
-0.56 38.47999999999999
-0.58 60.6
-0.6 107.19999999999999
-0.62 172.45999999999995
-0.64 292.59999999999997
-0.66 528.8599999999999
-0.68 819.7799999999999
-0.7 1164.1999999999996
-0.72 1614.5399999999997
-0.74 1874.8999999999996
-0.76 2242.6799999999994
-0.78 2448.7399999999993
-0.8 2858.16
-0.82 2787.559999999999
-0.84 2719.099999999999
-0.86 2510.54
-0.88 2426.2799999999993
-0.9 1891.4599999999996
-0.92 1606.1799999999996
-0.94 2066.2599999999998
-0.96 1813.5799999999997
-0.98 1482.6399999999999
-1.0 1500.2399999999998
-1.02 1419.4399999999996
-1.04 772.8799999999999
-1.06 748.3599999999999
-1.08 727.6399999999999
-1.1 517.0999999999999
-1.12 513.5599999999998
-1.14 476.27999999999986
-1.16 446.9199999999999
-1.18 490.05999999999995
-1.2 526.8199999999999
-1.22 577.9599999999999
-1.24 580.92
-1.26 609.24
-1.28 607.7999999999998
-1.3 614.3399999999999
-1.32 557.18
-1.34 534.8199999999998
-1.36 495.77999999999986
-1.38 456.9999999999999
-1.4 408.99999999999994
-1.42 419.1799999999999
-1.44 423.9799999999999
-1.46 446.46
-1.48 483.17999999999995
-1.5 513.6599999999999
-1.52 564.5599999999998
-1.54 622.56
-1.56 670.9799999999999
-1.58 733.3799999999999
-1.6 797.3799999999999
-1.62 827.68
-1.64 856.0599999999998
-1.66 798.7199999999999
-1.68 704.88
-1.7 596.0999999999999
-1.72 466.2799999999999
-1.74 323.17999999999995
-1.76 237.01999999999998
-1.78 157.97999999999996
-1.8 111.17999999999998
-1.82 83.65999999999998
-1.84 64.53999999999999
-1.86 51.27999999999999
-1.88 42.09999999999999
-1.9 37.48
-1.92 34.3
-1.94 26.579999999999995
-1.96 19.61999999999997
-1.98 12.659999999999966


==> Plots/autocorrelation_60.txt <==
e T
0.0 1.1
-0.01388888889 1.0999999999999999
-0.02777777778 1.0999999999999999
-0.04166666667 1.0999999999999999
-0.05555555556 1.0999999999999999
-0.06944444444 1.0999999999999999
-0.08333333333 1.0999999999999999
-0.09722222222 1.0999999999999999
-0.1111111111 1.1199999999999999
-0.125 1.14
-0.1388888889 1.1599999999999997
-0.1527777778 1.1999999999999997
-0.1666666667 1.2399999999999995
-0.1805555556 1.2599999999999996
-0.1944444444 1.2999999999999998
-0.2083333333 1.3599999999999997
-0.2222222222 1.3999999999999997
-0.2361111111 1.4599999999999995
-0.25 1.5399999999999996
-0.2638888889 1.6199999999999999
-0.2777777778 1.7199999999999998
-0.2916666667 1.8399999999999996
-0.3055555556 1.9799999999999995
-0.3194444444 2.1399999999999997
-0.3333333333 2.3199999999999994
-0.3472222222 2.5199999999999996
-0.3611111111 2.7599999999999993
-0.375 3.039999999999999
-0.3888888889 3.3599999999999994
-0.4027777778 3.7599999999999993
-0.4166666667 4.24
-0.4305555556 4.819999999999999
-0.4444444444 5.52
-0.4583333333 6.3999999999999995
-0.4722222222 7.46
-0.4861111111 8.819999999999999
-0.5 10.599999999999998
-0.5138888889 12.959999999999999
-0.5277777778 15.979999999999993
-0.5416666667 20.419999999999998
-0.5555555556 26.41999999999999
-0.5694444444 36.099999999999994
-0.5833333333 50.63999999999999
-0.5972222222 74.55999999999999
-0.6111111111 108.03999999999998
-0.625 166.99999999999997
-0.6388888889 259.76
-0.6527777778 412.01999999999987
-0.6666666667 668.7999999999998
-0.6805555556 998.9599999999998
-0.6944444444 1414.8799999999997
-0.7083333333 1814.0799999999997
-0.7222222222 2323.7999999999993
-0.7361111111 2661.0199999999995
-0.75 2987.62
-0.7638888889 3148.879999999999
-0.7777777778 3315.74
-0.7916666667 3274.919999999999
-0.8055555556 3200.0399999999995
-0.8194444444 3083.74
-0.8333333333 3111.419999999999
-0.8472222222 2777.6199999999994
-0.8611111111 2528.1199999999994
-0.875 2455.1
-0.8888888889 2404.4599999999996
-0.9027777778 2146.9999999999995
-0.9166666667 2248.1399999999994
-0.9305555556 2211.9799999999996
-0.9444444444 2069.7399999999993
-0.9583333333 1792.6399999999999
-0.9722222222 1797.8199999999997
-0.9861111111 1548.2799999999997
-1.0 1341.12
-1.013888889 1144.7399999999996
-1.027777778 1014.8199999999998
-1.041666667 711.4399999999998
-1.055555556 637.1999999999999
-1.069444444 601.6999999999999
-1.083333333 561.3799999999999
-1.097222222 538.0399999999998
-1.111111111 534.9799999999999
-1.125 527.2399999999999
-1.138888889 522.5999999999998
-1.152777778 531.6999999999998
-1.166666667 540.3199999999999
-1.180555556 524.6199999999999
-1.194444444 524.26
-1.208333333 539.8999999999999
-1.222222222 562.1999999999999
-1.236111111 583.2599999999999
-1.25 629.38
-1.263888889 687.8599999999999
-1.277777778 743.5599999999998
-1.291666667 792.2599999999998
-1.305555556 825.8199999999998
-1.319444444 803.6599999999999
-1.333333333 744.9399999999997
-1.347222222 661.6999999999998
-1.361111111 582.7
-1.375 506.2199999999999
-1.388888889 470.1199999999999
-1.402777778 453.9599999999999
-1.416666667 452.8199999999999
-1.430555556 446.9199999999999
-1.444444444 468.97999999999996
-1.458333333 484.7199999999999
-1.472222222 502.09999999999985
-1.486111111 527.2799999999999
-1.5 554.9
-1.513888889 568.4399999999998
-1.527777778 613.5799999999999
-1.541666667 657.1799999999998
-1.555555556 697.9599999999999
-1.569444444 755.68
-1.583333333 821.5199999999998
-1.597222222 880.3999999999999
-1.611111111 972.8399999999999
-1.625 1048.26
-1.638888889 1135.2799999999997
-1.652777778 1183.1799999999996
-1.666666667 1202.4199999999996
-1.680555556 1149.58
-1.694444444 1051.4599999999998
-1.708333333 892.2999999999997
-1.722222222 736.3599999999998
-1.736111111 566.8799999999999
-1.75 415.4199999999999
-1.763888889 307.84
-1.777777778 226.33999999999992
-1.791666667 164.33999999999997
-1.805555556 123.43999999999997
-1.819444444 95.63999999999997
-1.833333333 76.63999999999999
-1.847222222 62.859999999999985
-1.861111111 53.459999999999994
-1.875 46.41999999999999
-1.888888889 41.29999999999999
-1.902777778 37.71999999999999
-1.916666667 35.25999999999999
-1.930555556 34.76
-1.944444444 35.99999999999999
-1.958333333 29.219999999999995
-1.972222222 23.64999999999997
-1.986111111 18.079999999999963


==> Plots/bf_scatters_1600.txt <==
bf ed eo pkr A alg 
-3.43178843237481 -0.626760707354645 -1.8207953061066053 21.471606039297 -0.003118445470 SA  
-3.4317488546685557 -0.6264235594685518 -1.8202094882104396 19.036459387880743 0.002289969770 SA  
-3.4318232825928727 -0.6265151131535095 -1.8205738788947243 21.465500586051565 -0.003106351533 SA  
-3.4317467062435685 -0.6264280572419216 -1.820339872348949 19.16444428147369 0.001973194351 SA  
-3.4317933712927386 -0.6267464856937712 -1.8206520384309557 19.451718138219306 0.001276599839 SA  
-3.431769174655974 -0.626532521350337 -1.820541934457696 19.32023844442205 0.001592973329 SA  
-3.431832974040755 -0.6265670925275224 -1.8205208735842071 21.533640564392968 -0.003240954468 SA  
-3.43181323119907 -0.6264317925415821 -1.8208972627006272 19.787013012984318 0.000487912211 SA  
-3.4317211381243 -0.6264948248060542 -1.8204603081972528 18.727851005252372 0.003070710720 SA  
-3.431840511444451 -0.6265763360980828 -1.8209896413514923 20.09406836216201 -0.000212355708 SA  
-3.4318083804674457 -0.6266138706513642 -1.8203575952074678 21.12756793374842 -0.002426552764 SA  
-3.431697529305388 -0.6264723531520212 -1.8205881851148535 18.87706507875765 0.002690190492 SA  
-3.4317131884379237 -0.6265918645886636 -1.8204358542849257 20.01620283273666 -0.000036712791 SA  
-3.4316868231373006 -0.6264897920236614 -1.8203197084941847 19.294523346518126 0.001655329656 SA  
-3.431820343783733 -0.6265088484729696 -1.8201822161917414 20.48133100067263 -0.001066997377 SA  
-3.4317808329607673 -0.6265541189137772 -1.8208477597725203 20.470950729073458 -0.001044491484 SA  
-3.431783416252549 -0.6266164667711351 -1.8208293627881915 20.69815479633177 -0.001532179432 SA  
-3.431698476216417 -0.6262966968154681 -1.8207622613849128 18.429490423838477 0.003849106109 SA  
-3.4317517873717933 -0.6265332913956927 -1.8205527681969729 18.360745197191832 0.004031856817 SA  
-3.431767775382963 -0.6263299768188195 -1.8206943524349475 19.99197011510773 0.000018215321 SA  
-3.4317389170164097 -0.6263953011816074 -1.8205934923931002 19.78580474953755 0.000490708633 SA  
-3.4317767749493537 -0.6264344740536161 -1.8208988886243074 21.741525428009123 -0.003646623554 SA  
-3.431799638816753 -0.6265382719162443 -1.8204829352034 18.284934367496405 0.004234901217 SA  
-3.4317629654811355 -0.6266463614363469 -1.8205704603242174 20.268538673211605 -0.000601242806 SA  
-3.431795546829454 -0.6266430989492466 -1.8205073867888504 18.631272325801298 0.003320085790 SA  
-3.431782799684098 -0.6263684153303515 -1.8205079444195702 20.208514916651644 -0.000468174306 SA  
-3.431755923603388 -0.6264655928195901 -1.8206783310007488 19.54046202820567 0.001065348994 SA  
-3.431731870910366 -0.6263894838588601 -1.8208285396320911 18.546401474884924 0.003541264487 SA  
-3.4316622082033614 -0.626461448929014 -1.820379294821394 18.479193431850796 0.003717780238 SA  
-3.431816390598038 -0.6266015704275343 -1.8208073771681839 20.251930095152893 -0.000564497961 SA  
-3.4317665165364004 -0.6265379193545485 -1.8205667605012799 20.5578780417761 -0.001232292946 SA  
-3.4318127050915344 -0.6264136045394924 -1.8210445416837595 19.893523350468833 0.000242674084 SA  
-3.431769598225716 -0.6265326758334012 -1.8206379377680943 20.27613835125765 -0.000618037215 SA  
-3.431756738798945 -0.6266647515280648 -1.8207189731479065 19.39251871823437 0.001418543755 SA  
-3.431711791974435 -0.6264020514953217 -1.820829074184161 19.569742085917014 0.000996049052 SA  
-3.4316810956992834 -0.6264344985870882 -1.820683576990921 20.086647076053 -0.000195671281 SA  
-3.4317243128789388 -0.6265541301289327 -1.820520431031777 18.71411083944242 0.003106040017 SA  
-3.4318002468408735 -0.626660438472561 -1.820687790340962 21.61640477912178 -0.003403355082 SA  
-3.431757296303648 -0.626251331661067 -1.8209381904492656 19.78995956493539 0.000481094032 SA  
-3.431778176144681 -0.6266199560046768 -1.8207015618582612 20.508743082359867 -0.001126326209 SA  
-3.431790478331543 -0.6262519122316476 -1.820643822254286 23.425786997722454 -0.006678708620 PA  
-3.4317147472591496 -0.6265220555574267 -1.821110100587792 16.115488652289606 0.010807563523 PA  
-3.4317932122422796 -0.6278681431384208 -1.820126212360833 18.404152089058844 0.003916314267 PA  
-3.4318282345507227 -0.6260817398933853 -1.8200958668212772 22.953830585174273 -0.005872071224 PA  
-3.431742403890896 -0.6275194092273749 -1.8207530842045756 22.590356642518866 -0.005228844912 PA  
-3.4316240076251234 -0.6262357658413852 -1.8211889853269505 15.8086500464398 0.011874129836 PA  
-3.4315233243995045 -0.626220919900695 -1.8211824278171378 15.982916852209797 0.011263652491 PA  
-3.4317125162464417 -0.6264429568263329 -1.8214297058813762 15.854740602033605 0.011711441269 PA  
-3.4318164598901344 -0.6265948275984967 -1.8191133619985502 19.443358168117804 0.001296594898 PA  
-3.4315530667236844 -0.6266881571417833 -1.819883522852319 13.516787618364438 0.021266715973 PA  
-3.431677180558527 -0.6261122236019174 -1.8207553640756782 16.049844835680794 0.011032512535 PA  
-3.4317618698630916 -0.6263208876803219 -1.8199164553529517 19.688752606603423 0.000716394300 PA  
-3.431545787397207 -0.6280301157776222 -1.8197277190968015 12.545052230577127 0.026208648500 PA  
-3.4317955266724387 -0.625523860046724 -1.8206254580925845 19.99608160003503 0.000008886919 PA  
-3.431516032900942 -0.6262661574879345 -1.8211938886424621 14.394385607277465 0.017339699389 PA  
-3.431413609292906 -0.6260567169132242 -1.8218218686078798 10.941822587292537 0.036120263754 PA  
-3.4317048947640827 -0.6267918071971466 -1.8209809639934824 17.1013844325314 0.007625345633 PA  
-3.4318388501014163 -0.6269302239260012 -1.8201104872768925 20.74822044530762 -0.001638274042 PA  
-3.431500016872341 -0.6263560457297546 -1.821407987828781 11.45702679433586 0.032656929667 PA  
-3.4319722893217177 -0.6262246905017297 -1.8211431276945296 24.260185702427158 -0.008031056787 PA  
-3.431927449979619 -0.6265459573644968 -1.8202085739906488 20.905711585338235 -0.001968852869 PA  
-3.4317182075028594 -0.627903469613105 -1.8199585125708708 19.55990965645803 0.001019298400 PA  
-3.4316939650417395 -0.6261834524606841 -1.8203543667197182 16.383070326535343 0.009908189009 PA  
-3.431570190860087 -0.6264570083076085 -1.8207855750971615 15.177954918111102 0.014193462371 PA  
-3.432024175151473 -0.6266814413327592 -1.82154752997039 25.047186301203563 -0.009227184927 PA  
-3.4320388295378246 -0.6284271250069589 -1.819512266395355 23.765777285886003 -0.007240747013 PA  
-3.431818454346219 -0.6259163893004657 -1.8205284038270986 18.893470428350103 0.002648702475 PA  
-3.4319387339319554 -0.626522488986009 -1.820069465972747 28.00131903954589 -0.013137857345 PA  
-3.431857529242161 -0.6272222020626547 -1.8193238774288805 18.603424489352175 0.003392447875 PA  
-3.4317674077267974 -0.6258026078047783 -1.8200439868061664 20.67216584933352 -0.001476912728 PA  
-3.431680544765602 -0.6259453045464514 -1.8213620777388464 16.1916957432625 0.010548570918 PA  
-3.432074752074734 -0.6267376087585143 -1.8205665054271452 30.776706177104906 -0.016149454942 PA  
-3.4319681946287637 -0.6275108426566544 -1.8213079826710494 23.201953162357682 -0.006300068391 PA  
-3.4319268391095323 -0.6258332651480958 -1.8202408372105316 23.748842773118014 -0.007213117969 PA  
-3.431668932123279 -0.6260891059545646 -1.8207023445267156 21.095439560434006 -0.002360839595 PA  
-3.4315314943638175 -0.6263188926493631 -1.82112689540923 13.751077820369456 0.020172608840 PA  
-3.431723787734959 -0.6262802935087658 -1.8199164333533258 20.244256213982 -0.000547500848 PA  
-3.431727699700839 -0.6274022666850363 -1.8208509956200782 20.746702727356976 -0.001635065011 PA  
-3.4318020865861665 -0.6262603320097512 -1.8201197318348585 22.442162950751438 -0.004960867907 PA  
-3.4318651837348817 -0.6265555187888527 -1.8201860706255946 23.7385702578648 -0.007196339695 PA  
-3.4323019870503133 -0.6257089182770655 -1.8239502085046313 41.157118460586695 -0.023898261272 HA100  
-3.43168089613685 -0.6257775751722466 -1.8192661698305614 24.499863548619416 -0.008403151499 HA100  
-3.432037428667635 -0.6248202565992252 -1.8186017378184278 16.936872805580776 0.008132030668 HA100  
-3.430817301493377 -0.624451462448941 -1.8211116440181483 8.4000449158267 0.058763422779 HA100  
-3.431669250149158 -0.6266239703420563 -1.8207770600027962 15.040348958571812 0.014723735732 HA100  
-3.4320717887746417 -0.6286552831308471 -1.8190042323906406 33.48218431804126 -0.018618564622 HA100  
-3.431581551033526 -0.6247739822159953 -1.8191241427624691 8.218881153328915 0.060853985428 HA100  
-3.431012908696508 -0.6274382877150603 -1.8188219461689754 3.4035533531916005 0.179470286787 HA100  
-3.432009489165144 -0.6255517561182482 -1.8155198046512127 20.17002864992957 -0.000382455901 HA100  
-3.4314828584408756 -0.627225472482824 -1.8198926061217922 21.545311712403528 -0.003263927905 HA100  
-3.4319426608865813 -0.623329941480242 -1.8215703536925698 27.381840161114795 -0.012385250433 HA100  
-3.430950519360794 -0.6269931075987789 -1.8179357051333427 4.876724443704283 0.122543771751 HA100  
-3.431059993694414 -0.6241313180450715 -1.8209960145867463 4.1201336389759735 0.147688354592 HA100  
-3.4310510394722953 -0.6219961933564645 -1.8229638335247307 9.971427200360356 0.043526797105 HA100  
-3.4320853133131624 -0.6308394075595973 -1.8228156963599793 34.61067175399163 -0.019537577915 HA100  
-3.4311162478212807 -0.6239670635201167 -1.8226669147175754 10.732341079699115 0.037615433139 HA100  
-3.431042152947257 -0.6239980040639699 -1.8206893292122652 7.662662383450372 0.067818903872 HA100  
-3.431655052009006 -0.6286371299432333 -1.8206383146754177 13.046387226021547 0.023573635874 HA100  
-3.431251404268205 -0.6242247099092658 -1.8172385151998334 8.074472499240468 0.062580195376 HA100  
-3.431069461501278 -0.627404235382252 -1.8190255442326955 7.0198587604011085 0.077071427597 HA100  
-3.431525296127293 -0.6221999572622041 -1.818420384141981 14.079015070092167 0.018698281156 HA100  
-3.4310665206341366 -0.6252725639593063 -1.8249546070224567 8.247056272984402 0.060523475848 HA100  
-3.431873991846912 -0.6294215383294365 -1.8212465059266238 15.425043922885392 0.013263590181 HA100  
-3.4322884966596257 -0.6281442834368012 -1.8191936852051658 30.221014327869145 -0.015589338735 HA100  
-3.4312105261527743 -0.6273002443581968 -1.8168233825643414 7.285820533465369 0.073069059969 HA100  
-3.4315208907694212 -0.6282797281733171 -1.8216510659822052 15.43683340249953 0.013219921513 HA100  
-3.431286882263965 -0.6267632868222784 -1.8194654874026548 10.236639832733584 0.041375528596 HA100  
-3.430889085956914 -0.6266782417091507 -1.822736924233111 8.75588869399462 0.054883146837 HA100  
-3.4312975860348787 -0.6262017493611682 -1.8216234800587383 7.302300576534631 0.072829494418 HA100  
-3.4313843324823052 -0.6232759387752242 -1.8204156480464426 19.606681727455317 0.000908901384 HA100  
-3.4310577355554397 -0.6254181080701084 -1.8183056822605081 9.100935531394535 0.051381683243 HA100  
-3.431024167095467 -0.6234080498242263 -1.819463643908171 5.262165202619722 0.112070128192 HA100  
-3.431282714134216 -0.6228632238940778 -1.8182617894303763 11.267393907264282 0.033897858707 HA100  
-3.4319735289091926 -0.6260347494915989 -1.8173952164497131 19.91542078750014 0.000192565169 HA100  
-3.4313550116810827 -0.6277336509331747 -1.8201963940909054 15.867806211016344 0.011665484554 HA100  
-3.4314480610613476 -0.6257471588116795 -1.8182530647593294 10.11647380259842 0.042337535535 HA100  
-3.4313511033945696 -0.6279998835176483 -1.8195399387305489 10.100074807208685 0.042470435323 HA100  
-3.4317137668564714 -0.628674860096206 -1.8221339876701317 26.79582956984918 -0.011642427548 HA100  
-3.4312298649588193 -0.6308988746216644 -1.8226616505552762 12.615846201821409 0.025824790184 HA100  
-3.4315730998943947 -0.6255565762908961 -1.821123589887998 12.18981884041129 0.028197005058 HA100  


==> Plots/cluster_size_histogram_0.txt <==
size csh fit 
1.0 22.629698046680197 28.43730479098476 
2.0 5.968893329493653 6.081393611858239 
3.0000000000000004 2.423405420971673 2.4668646525599844 
4.0 1.3749604911043527 1.3005222729150732 
4.999999999999999 0.8336974004902614 0.7915218166332353 
6.0 0.5694162516769331 0.5275455972238668 
6.999999999999999 0.40035680922646844 0.3743540920186634 
7.999999999999998 0.2989295723205945 0.27812016295905806 
9.000000000000002 0.22778019708793096 0.2139943028630161 
10.000000000000002 0.1791052376503972 0.16926905537284898 
11.000000000000002 0.14452529622891983 0.13691971254119423 
12.0 0.1185705857149881 0.11281703552786176 
13.0 0.0981523884444382 0.09441004203829666 
13.999999999999996 0.08345332331270677 0.08005662282372905 
15.0 0.07062258995736549 0.06866252640797392 
15.999999999999998 0.06113694310016644 0.05947673996462509 
17.0 0.0528225155050466 0.051970522440968205 
17.999999999999996 0.04668371109690743 0.04576325344368679 
18.999999999999996 0.04061514472547463 0.040575525625926756 
19.999999999999996 0.036362231602902244 0.0361986397654697 
21.0 0.03227437786658988 0.03247427574201025 
22.000000000000004 0.02881164265696445 0.02928064636594734 
23.0 0.026239174562592626 0.02652288046122722 
24.000000000000004 0.02378435517970402 0.024126224486134357 
24.999999999999996 0.02122769064359113 0.022031159099331846 
26.000000000000004 0.01957534083007312 0.020189839746310317 
27.0 0.017903675556460844 0.018563467440463798 
27.999999999999996 0.016400581570943932 0.01712032269603531 
29.000000000000004 0.015450612124489893 0.015834278644578422 
30.000000000000004 0.014370702310129033 0.014683664733370832 
31.0 0.01272186439844633 0.013650389886973249 
32.0 0.012370674214914348 0.012719259758740975 
33.0 0.011496210657919698 0.011877440622067114 
34.00000000000001 0.010713056548643353 0.011114035085267109 
34.99999999999999 0.00990531912651978 0.010419743824408923 
36.0 0.009269664894326873 0.009786594024849877 
37.0 0.008993980600254263 0.009207719954246933 
37.99999999999999 0.00834252280980242 0.008677184569809449 
38.99999999999999 0.007836808945516355 0.008189833645022859 
40.0 0.007385529559677748 0.007741175833846027 
41.00000000000001 0.00667612538894313 0.007327283548587903 
42.00000000000001 0.006707732505461007 0.006944710636213043 
43.0 0.006542673119200973 0.006590423686642456 
43.99999999999999 0.006077346126021087 0.006261744461008267 
44.99999999999999 0.005620798887429499 0.00595630143560563 
46.0 0.005529489439711181 0.005671988853744019 
46.99999999999999 0.005132644532320032 0.00540693198906354 
48.00000000000001 0.005065918397448955 0.005159457569788719 
48.99999999999999 0.004644490177210565 0.004928068508642409 
49.99999999999999 0.004642734226292908 0.004711422238966329 
51.0 0.0044179725088324346 0.004508312082562183 
52.00000000000001 0.00417038342944238 0.004317651175458014 
53.00000000000001 0.004119460852830242 0.00413845855929966 
54.00000000000001 0.003987764534005747 0.003969847112310165 
55.000000000000014 0.003799877785816132 0.003811013047828067 
56.00000000000002 0.003771782571133572 0.003661226752741616 
57.00000000000001 0.003643598154144396 0.0035198247745817546 
57.999999999999986 0.0033837174183307217 0.0033862027961260987 
59.000000000000014 0.0032695806086828253 0.0032598094612969423 
59.999999999999986 0.00311681287884641 0.0031401409368618715 
61.00000000000001 0.0031536878481172696 0.0030267361117332996 
62.00000000000001 0.003076426007740232 0.0029191723501282934 
62.99999999999999 0.002849908339362099 0.0028170617269906617 
63.99999999999998 0.0027638667443967598 0.002720047684297245 
64.99999999999999 0.0027691345971497397 0.0026278020554979954 
65.99999999999997 0.0026093430636426845 0.002540022412643111 
66.99999999999997 0.002625146621901625 0.002456429696949799 
68.00000000000001 0.0025408609778539482 0.0023767660988371457 
69.00000000000001 0.0023582420824173117 0.002300793157958398 
70.00000000000003 0.0022054743525808957 0.0022282900576094085 
71.0 0.0024706229411475484 0.0021590520911919666 
72.0 0.0022458612236870754 0.0020928892812458106 
72.99999999999999 0.0022528850273577164 0.002029625134004849 
74.00000000000003 0.002235325518181116 0.001969095514540066 
74.99999999999997 0.0021211887085332186 0.0019111476293736708 
76.0 0.002208986254416217 0.0018556391050280928 
77.00000000000001 0.0021387482177098183 0.0018024371523444984 
78.0 0.0019947602424617026 0.0017514178075980335 
79.0 0.0020597304264151207 0.0017024652424767024 
79.99999999999997 0.0019016948438257263 0.0016554711358984719 
81.00000000000003 0.0019965161933793623 0.0016103341014351623 
82.00000000000001 0.0019438376658495638 0.001566959164807452 
83.00000000000003 0.001978956684202763 0.0015252572865259776 
83.99999999999999 0.001964909076861484 0.0014851449252904925 
85.00000000000001 0.0018858912855667857 0.0014465436382316516 
85.99999999999997 0.0018525282181312466 0.0014093797144971564 
87.0 0.0018068734942720888 0.0013735838390521167 
88.00000000000003 0.0018735996291431656 0.001339090783889496 
88.99999999999999 0.0018016056415191075 0.0013058391241349688 
90.0 0.0018911591383197668 0.001273770976786713 
90.99999999999997 0.0017752663777542087 0.0012428317600581772 
92.00000000000001 0.0018086294451897479 0.0012129699714941067 
93.00000000000003 0.0017085402428831317 0.0011841369832105843 
94.0 0.0017366354575656902 0.0011562868527704908 
95.0 0.0017102961938007916 0.0011293761483494563 
95.99999999999999 0.001785802083260168 0.0011033637869758278 
97.0 0.0017840461323425083 0.0010782108847430198 
98.00000000000004 0.0017612187704129294 0.0010538806179957896 
98.99999999999999 0.001715564046553771 0.0010303380945843443 
100.00000000000004 0.0017225878502244104 0.0010075502343632765 
101.00000000000003 0.0018226770525310283 0.0009854856581871213 
101.99999999999996 0.00175595091765995 0.0009641145847214288 
103.00000000000001 0.0016927366846241907 0.0009434087344490313 
103.99999999999999 0.0016839569300358915 0.0009233412403058241 
104.99999999999997 0.0016822009791182323 0.0009038865644297402 
105.99999999999997 0.0017383914084833495 0.0008850204205513777 
106.99999999999996 0.0017401473594010099 0.0008667197015950572 
108.00000000000003 0.0016505938626003522 0.0008489624120957661 
108.99999999999997 0.0016804450282005712 0.0008317276050706481 
110.00000000000004 0.0016822009791182323 0.0008149953230137821 
110.99999999999997 0.0015891355804822545 0.0007987465427104711 
111.99999999999996 0.0016839569300358915 0.0007829631235920073 
113.00000000000003 0.0016295224515884329 0.0007676277593746663 
114.00000000000003 0.0015979153350705534 0.0007527239327472353 
115.00000000000001 0.0016470819607650334 0.0007382358728901786 
115.99999999999999 0.0016822009791182323 0.0007241485156267739 
117.00000000000003 0.0016576176662709927 0.0007104474660221034 
118.00000000000004 0.0016488379116826935 0.0006971189632602229 
119.00000000000003 0.0016927366846241907 0.0006841498476428048 
119.99999999999997 0.0016330343534237534 0.000671527529564627 
121.00000000000003 0.0016822009791182323 0.0006592399603321926 
122.00000000000003 0.0016154748442471535 0.0006472756047018519 
122.99999999999994 0.0017067842919654703 0.0006356234150230047 
124.00000000000003 0.001731367604812711 0.0006242728068804668 
125.00000000000004 0.0017138080956361108 0.0006132136361378115 
126.0 0.0017138080956361108 0.0006024361772906992 
126.99999999999999 0.0017260997520597311 0.0005919311030457505 
127.99999999999997 0.0017313676048127094 0.0005816894650466007 
128.99999999999997 0.00175595091765995 0.0005717026756743276 
129.99999999999997 0.0016628855190239731 0.0005619624908546073 
130.99999999999994 0.0016242545988354538 0.0005524609938086807 
131.99999999999997 0.0017524390158246293 0.0005431905796895899 
133.0 0.0016822009791182323 0.000534143941049197 
133.99999999999997 0.0016383022061767325 0.0005253140540852242 
135.00000000000003 0.0016119629424118335 0.0005166941656209958 
136.00000000000006 0.0016804450282005712 0.0005082777807737844 
137.00000000000003 0.0016523498135180127 0.0005000586512705957 
138.00000000000006 0.0018560401199665662 0.0004920307643729696 
138.99999999999997 0.0017840461323425083 0.0004841883323749387 
139.99999999999994 0.0017612187704129294 0.0004765257826405933 
141.00000000000003 0.0017770223286718689 0.0004690377481499295 
142.00000000000003 0.0018419925126252864 0.0004617190585236651 
142.99999999999994 0.0018981829419904062 0.00045456473149957865 
144.0 0.0017612187704129294 0.00044756996483470474 
144.99999999999997 0.001977200733285103 0.0004407301286093354 
146.0 0.0020088078498029832 0.000434040757910257 
146.99999999999997 0.001947349567684884 0.0004274975458721373 
147.99999999999994 0.002019343555308942 0.0004210963370571944 
149.0 0.0019245222057553048 0.00041483312115458564 
149.99999999999997 0.001985980487873403 0.0004087040269820374 
151.0 0.0020966053956859797 0.0004027053167733245 
152.0 0.0020649982791681 0.0003968333807361986 
152.99999999999997 0.002045682819073842 0.00039108473186627243 
154.00000000000006 0.002126456561286199 0.00038545600100325835 
155.00000000000003 0.0021791350888159962 0.00037994393211674196 
156.0 0.0021633315305570585 0.00037454537780943494 
156.99999999999994 0.0021352363158744984 0.00036925729502656866 
158.00000000000003 0.0022634207328636755 0.0003640767409607236 
159.0 0.0023424385241583735 0.0003590008691420414 
159.99999999999994 0.002403896806276472 0.00035402692570430603 
161.00000000000003 0.002351218278746673 0.00034915224581796335 
161.99999999999994 0.0022862480947932547 0.0003443742502816197 
163.0 0.002289759996628574 0.00033969044226405976 
164.00000000000006 0.0024565753338062694 0.00033509840418926586 
164.99999999999994 0.002484670548488828 0.000330595794757327 
166.00000000000006 0.002539105026936287 0.0003261803460945393 
167.00000000000006 0.0025285693214303273 0.0003218498610263514 
167.99999999999997 0.0025426169287716075 0.0003176022104671657 
169.0 0.002716456069619943 0.00031343533092132695 
170.00000000000006 0.0027217239223729216 0.0003093472220899422 
171.00000000000009 0.0027585988916437798 0.00030533594457845056 
171.99999999999994 0.002677825149431423 0.000301399617700155 
173.00000000000006 0.002849908339362097 0.00029753641737115374 
174.0 0.002914878523315517 0.00029374457409238845 
175.00000000000009 0.0028112774191735774 0.0002900223710146995 
175.99999999999991 0.002869223799456357 0.000286368142083054 
176.99999999999994 0.0030483307930576726 0.00028278027025625075 
177.99999999999997 0.0030606224494812936 0.000279257185798653 
179.0 0.0031782711609645094 0.00027579736464062964 
180.0 0.0031905628173881273 0.0002723993268045884 
181.00000000000006 0.00313788428985833 0.0002690616348936245 
181.99999999999997 0.0032748484614358066 0.00026578289263996726 
183.00000000000009 0.0033924971729190232 0.0002625617435105442 
184.00000000000006 0.0033538662527305032 0.0002593968693671228 
184.99999999999991 0.003252021099506226 0.0002562869891785987 
186.00000000000009 0.0036594017124033343 0.00025323085778314927 
187.00000000000003 0.003583895822943956 0.00025022726469805666 
188.0 0.003629550546803116 0.00024727503297511416 
189.00000000000003 0.003611991037626516 0.00024437301809965934 
190.0 0.0037946099330631515 0.00024152010693132938 
191.0 0.0038999669881227468 0.00023871521668476363 
192.0 0.004005324043182345 0.00023595729394853637 
193.0 0.004079073981724062 0.00023324531374070438 
194.00000000000003 0.004126484656500881 0.00023057827859941695 
195.0 0.0041124370491596 0.00022795521770711358 
195.99999999999991 0.004289788091843259 0.00022537518604690799 
197.0 0.004302079748266878 0.00022283726358981502 
198.0 0.004460115330856271 0.0002203405545115458 
198.99999999999997 0.004732287723093565 0.0002178841864376503 
199.99999999999991 0.004591811649680769 0.000215467309715849 
201.0 0.004570740238668847 0.00021308909671443767 
202.00000000000006 0.004756871035940803 0.00021074874114571576 
202.99999999999997 0.004858716189165082 0.00020844545741342045 
203.99999999999994 0.0048516923854944405 0.0002061784799832016 
205.00000000000006 0.004849936434576781 0.0002039470627752226 
206.00000000000003 0.005115085023143434 0.00020175047857799914 
206.99999999999994 0.004965829195142339 0.0001995880184826368 
207.99999999999997 0.00519410281443813 0.00019745899133666284 
208.99999999999997 0.005320531280509649 0.00019536272321668807 
209.99999999999994 0.005387257415380723 0.00019329855691915443 
211.00000000000003 0.005524221586958198 0.00019126585146847156 
211.99999999999997 0.005722644040653777 0.00018926398164187134 
213.00000000000009 0.005680501218629937 0.00018729233751032775 
213.99999999999994 0.005710352384230157 0.00018535032399493906 
214.99999999999991 0.005856096310395934 0.00018343736043816903 
216.00000000000006 0.005722644040653777 0.0001815528801893946 
217.00000000000003 0.006024667598491288 0.00017969633020421209 
217.99999999999997 0.006163387720986425 0.00017786717065698492 
219.00000000000003 0.006131780604468541 0.00017606487456614208 
220.00000000000009 0.006342494714587737 0.0001742889274317446 
220.99999999999991 0.006233625757692821 0.00017253882688487177 
221.99999999999997 0.006340738763670079 0.0001708140823483821 
223.00000000000003 0.0063635661255996585 0.00016911421470864197 
223.99999999999994 0.006537405266447991 0.0001674387559978084 
225.0 0.006635738517836951 0.00016578724908628928 
226.00000000000009 0.0067375836710612275 0.00016415924738500827 
227.00000000000006 0.00688157164630934 0.00016255431455712208 
228.00000000000006 0.006755143180237826 0.00016097202423884558 
229.00000000000006 0.006767434836661443 0.0001594119597690661 
230.00000000000006 0.006939518026592122 0.00015787371392742504 
230.99999999999994 0.006941273977509784 0.0001563568886805729 
231.99999999999997 0.00739782121610137 0.00015486109493630345 
232.99999999999991 0.007197642811488132 0.00015338595230529516 
234.00000000000006 0.007353922443159869 0.00015193108887018671 
235.0 0.007382017657842428 0.0001504961409617372 
236.0000000000001 0.007501422320243306 0.00014908075294181732 
237.00000000000009 0.007668237657421 0.00014768457699300503 
238.00000000000009 0.007624338884479505 0.0001463072729145462 
239.00000000000009 0.0075066901729962865 0.0001449485079244722 
239.99999999999997 0.007826273240010395 0.00014360795646765816 
240.99999999999994 0.007824517289092735 0.00014228530002961934 
242.00000000000009 0.007891243423963811 0.00014098022695585572 
242.99999999999994 0.007921094589564033 0.00013969243227655365 
244.00000000000006 0.007910558884058077 0.000138421617536463 
245.0000000000001 0.008047523055635553 0.0001371674906297826 
245.99999999999991 0.00810371348500067 0.00013592976563988078 
247.00000000000006 0.008105469435918328 0.00013470816268369248 
248.00000000000009 0.008305647840531557 0.00013350240776064114 
248.99999999999994 0.008107225386835988 0.00013231223260592976 
249.9999999999999 0.008149368208859824 0.00013113737454806512 
250.9999999999999 0.008212582441895584 0.00012997757637047146 
252.00000000000003 0.008124784896012588 0.00012883258617706314 
253.00000000000003 0.008216094343730907 0.00012770215726164578 
254.0 0.008335499006131786 0.00012658604798102493 
254.99999999999991 0.008249457411166441 0.00012548402163170026 
255.99999999999994 0.008446123913944356 0.00012439584633003233 
257.00000000000006 0.008015915939117671 0.00012332129489577023 
258.0 0.008368862073567322 0.0001222601447388334 
258.9999999999999 0.008116005141424286 0.00012121217774924291 
259.99999999999994 0.008263505018507727 0.00012017718019010643 
261.00000000000006 0.008202046736389624 0.00011915494259355828 
261.99999999999994 0.00810371348500067 0.0001181452596595607 
263.00000000000006 0.008305647840531564 0.00011714793015748085 
263.99999999999994 0.008072106368482785 0.00011616275683035474 
264.99999999999994 0.008205558638224942 0.000115189546301754 
266.0 0.008151124159777486 0.00011422810898517933 
267.00000000000006 0.00789475532579913 0.00011327825899589713 
267.99999999999994 0.008123028945094925 0.00011233981406515029 
269.0 0.007662969804668017 0.00011141259545666527 
270.00000000000006 0.007821005387257418 0.00011049642788539153 
271.00000000000006 0.0076717495592563195 0.00010959113943839968 
272.0000000000001 0.007461035449137125 0.00010869656149787796 
273.0 0.007597999620714599 0.00010781252866616196 
274.00000000000006 0.0073328510321479514 0.00010693887869273484 
275.0000000000001 0.0074557675963841455 0.00010607545240314497 
275.9999999999999 0.007078238149087256 0.00010522209362977714 
277.0 0.007120380971111095 0.00010437864914442556 
277.99999999999994 0.006958833486686379 0.0001035449685926188 
278.99999999999994 0.006907910910074244 0.00010272090442963724 
279.9999999999999 0.006793774100426345 0.00010190631185818147 
280.9999999999999 0.006546185021036289 0.00010110104876763759 
282.00000000000006 0.0065742802357188525 0.00010030497567489685 
283.0 0.006428536309553076 9.951795566668271e-05 
284.00000000000006 0.006365322076517321 9.873985434334058e-05 
285.00000000000006 0.00602115569665597 9.797053976405115e-05 
285.99999999999994 0.006096661586115346 9.720988239342438e-05 
287.00000000000006 0.0058367808503016734 9.645775504943426e-05 
288.00000000000006 0.005738447598912715 9.571403285265889e-05 
289.00000000000006 0.005631334592935458 9.4978593176785e-05 
289.99999999999994 0.005415352630063286 9.425131560034374e-05 
291.0000000000001 0.005346870544274546 9.353208185964222e-05 
292.0 0.005355650298862847 9.282077580285831e-05 
293.0000000000001 0.005071186250201932 9.21172833452633e-05 
293.99999999999994 0.004914906618530199 9.142149242554366e-05 
295.0000000000001 0.004890323305682959 9.073329296319048e-05 
295.99999999999994 0.004725263919422924 9.005257681692713e-05 
297.00000000000006 0.0045496688276569315 8.937923774414429e-05 
298.00000000000006 0.004384609441396894 8.871317136131979e-05 
299.0000000000001 0.004303835699184537 8.805427510538939e-05 
299.99999999999994 0.004138776312924501 8.74024481960489e-05 
300.9999999999999 0.004063270423465123 8.67575915989574e-05 
302.0 0.003854312264263589 8.61196079898202e-05 
302.9999999999999 0.0037103242890154744 8.548840171932619e-05 
304.00000000000006 0.003541753000920119 8.486387877891628e-05 
305.00000000000006 0.0035031220807315994 8.42459467673621e-05 
306.0 0.00351014588440224 8.363451485813191e-05 
306.9999999999999 0.0031536878481172696 8.302949376752246e-05 
307.9999999999999 0.003165979504540889 8.24307957235376e-05 
309.0000000000001 0.0030290153329634137 8.183833443549321e-05 
310.00000000000006 0.002800741713667621 8.125202506432891e-05 
310.99999999999994 0.002595295456301406 8.06717841936078e-05 
312.00000000000006 0.0026286585237369447 8.009752980118658e-05 
312.9999999999999 0.0025584204870305475 7.952918123153991e-05 
313.99999999999994 0.002442527726464989 7.896665916871737e-05 
315.0 0.0023038076039698543 7.84098856099221e-05 
316.00000000000006 0.0021966945979925968 7.785878383969168e-05 
316.9999999999999 0.002054462573662141 7.731327840466533e-05 
318.0 0.0020702661319210803 7.677329508892471e-05 
318.99999999999994 0.0018437484635429478 7.623876088989146e-05 
319.99999999999994 0.0018384806107899668 7.570960399476809e-05 
321.0 0.0016892247827888724 7.518575375750804e-05 
322.00000000000006 0.0016119629424118335 7.466714067630141e-05 
322.99999999999994 0.0014855344763403176 7.415369637156399e-05 
323.9999999999999 0.0014855344763403176 7.364535356441523e-05 
324.99999999999994 0.001302915580903682 7.314204605563454e-05 
326.0 0.0013731536176100803 7.26437087050828e-05 
327.0 0.0012572608570445235 7.215027741157806e-05 
328.0000000000001 0.001132588341890667 7.166168909321304e-05 
329.0 0.001081665765278529 7.117788166810487e-05 
329.99999999999994 0.00105708245243129 7.069879403556459e-05 
331.0 0.0010131836794897908 7.022436605767798e-05 
331.9999999999999 0.0009798206120542523 6.975453854128601e-05 
333.0 0.0008446123913944361 6.92892532203549e-05 
334.0000000000001 0.000839344538641456 6.88284527387286e-05 
334.99999999999994 0.0007252077289935592 6.83720806332506e-05 
336.0 0.0006549696922871612 6.792008131724891e-05 
336.99999999999994 0.0006602375450401409 6.74724000643753e-05 
338.00000000000006 0.0005461007353922445 6.702898299278745e-05 
338.9999999999999 0.0005180055207096851 6.658977704967003e-05 
340.0000000000001 0.0005302971771333045 6.61547299960813e-05 
341.00000000000006 0.0005109817170390453 6.572379039212327e-05 
341.9999999999999 0.00043898772941498745 6.529690758242183e-05 
342.99999999999983 0.0004266960729913675 6.487403168191432e-05 
343.99999999999994 0.0003195830670141109 6.445511356193348e-05 
345.00000000000017 0.00035996993812028964 6.404010483658367e-05 
346.00000000000017 0.0003582139872026298 6.362895784940038e-05 
347.00000000000006 0.00029324380324921155 6.32216256602866e-05 
348.00000000000006 0.0002756842940726121 6.281806203272082e-05 
348.99999999999994 0.0002317855211311134 6.241822142122902e-05 
349.9999999999999 0.00023705337388409315 6.202205895911486e-05 
350.9999999999999 0.00020720220828387403 6.162953044644179e-05 
351.9999999999999 0.00019139865002493455 6.124059233826179e-05 
352.99999999999994 0.0001703272390130152 6.0855201733084304e-05 
353.99999999999994 0.00016681533717769514 6.047331636158047e-05 
355.00000000000006 0.00015452368075407542 6.009489457551623e-05 
356.0 0.00013169631882449626 5.9719895336910625e-05 
356.9999999999999 0.00012994036790683628 5.9348278207412106e-05 
358.0 0.00010184515322427701 5.898000333788949e-05 
358.9999999999999 9.306539863597726e-05 5.8615031458232314e-05 
360.00000000000006 8.77975458829974e-05 5.825332386735453e-05 
360.99999999999983 8.60415949653376e-05 5.789484242339926e-05 
362.00000000000017 7.199398762405792e-05 5.7539549534136985e-05 
362.9999999999999 7.550588945937783e-05 5.7187408147557404e-05 
363.99999999999994 6.672613487107812e-05 5.683838174264364e-05 
365.0 7.199398762405792e-05 5.6492434320332825e-05 
365.9999999999999 4.21428220238388e-05 5.6149530394652203e-05 
367.0000000000001 4.21428220238388e-05 5.5809634984030506e-05 
368.0000000000001 4.5654723859158696e-05 5.547271360277947e-05 
368.99999999999994 3.687496927085894e-05 5.513873225274161e-05 
369.9999999999999 3.863092018851885e-05 5.48076574151013e-05 
370.99999999999994 2.633926376489922e-05 5.447945604235449e-05 
371.9999999999999 2.633926376489922e-05 5.415409555043489e-05 
373.00000000000017 3.336306743553905e-05 5.383154381099158e-05 
374.0000000000001 1.7559509176599493e-05 5.351176914381646e-05 
374.99999999999994 3.1607116517879076e-05 5.3194740309416043e-05 
376.00000000000006 1.2291656423619655e-05 5.288042650172755e-05 
377.00000000000006 2.1071411011919396e-05 5.256879734097286e-05 
378.0000000000001 1.7559509176599493e-05 5.225982286664946e-05 
379.0 1.0535705505959698e-05 5.195347353065489e-05 
380.00000000000006 1.2291656423619655e-05 5.1649720190541385e-05 
381.0000000000001 1.2291656423619655e-05 5.1348534102898624e-05 
382.00000000000006 5.267852752979848e-06 5.104988691686083e-05 
382.9999999999999 7.023803670639803e-06 5.0753750667736914e-05 
384.0 7.023803670639803e-06 5.0460097770759745e-05 
385.00000000000017 3.5119018353199012e-06 5.0168901014952655e-05 
386.00000000000006 3.5119018353199012e-06 4.988013355711092e-05 
387.00000000000006 3.5119018353199012e-06 4.959376891589461e-05 
388.00000000000006 5.267852752979848e-06 4.930978096603243e-05 
388.99999999999983 3.5119018353199012e-06 4.902814393263177e-05 
390.00000000000006 1.7559509176599504e-06 4.8748832385595016e-05 
391.0 1.7559509176599504e-06 4.847182123413857e-05 
391.9999999999999 7.023803670639803e-06 4.819708572141254e-05 
394.00000000000006 7.023803670639803e-06 4.7654344222828276e-05 
399.0000000000001 1.7559509176599504e-06 4.6335643171468025e-05 
399.9999999999999 1.7559509176599504e-06 4.6078259894926863e-05 
406.99999999999983 3.5119018353199012e-06 4.433325797088144e-05 
410.00000000000017 3.5119018353199012e-06 4.361462430545408e-05 
410.99999999999983 1.7559509176599504e-06 4.337883002953659e-05 
412.0000000000001 3.5119018353199012e-06 4.3144878905772664e-05 
413.00000000000017 3.5119018353199012e-06 4.2912752105274495e-05 
416.0 1.7559509176599504e-06 4.22271328926868e-05 
429.0 1.7559509176599504e-06 3.943234693578354e-05 


==> Plots/cluster_size_histogram_1.txt <==
size csh fit 
1.0 27.842862048545285 29.41506873660568 
2.0 7.624136686487983 7.306572374984091 
3.0000000000000004 3.208300774748321 3.235158095803531 
4.0 1.8747315011756132 1.8149201128482926 
4.999999999999999 1.1736928969139717 1.1591438003450558 
6.0 0.8241240718613233 0.8035988963060943 
6.999999999999999 0.5959657723129969 0.5895544228851272 
7.999999999999998 0.45447346197916483 0.4508180918454847 
9.000000000000002 0.35830445401442973 0.35581245784472276 
10.000000000000002 0.2879656461667303 0.2879261696130433 
11.000000000000002 0.23884393954790578 0.23774494082965805 
12.0 0.19791122806894593 0.19961039523293517 
13.0 0.1676536444006826 0.16995582197957748 
13.999999999999996 0.1450471822077699 0.146442699093255 
15.0 0.12604289673876862 0.12748613588041904 
15.999999999999998 0.11003458510142511 0.11198121090643962 
17.0 0.09823465308024656 0.09913858583926825 
17.999999999999996 0.08695507440877696 0.08838223355664482 
18.999999999999996 0.07916554244646667 0.0792838390930694 
19.999999999999996 0.0711937992101842 0.07151958119722578 
21.0 0.06405777499010104 0.06484097593625712 
22.000000000000004 0.0585879327079749 0.05905478693634551 
23.0 0.053592890957064716 0.05400891792587556 
24.000000000000004 0.0492916536724332 0.049582335252326803 
24.999999999999996 0.0456737086651973 0.04567775659168573 
26.000000000000004 0.041842015817340206 0.04221627101956553 
27.0 0.039091326392952624 0.03913332869936851 
27.999999999999996 0.03620397851308592 0.03637571576983353 
29.000000000000004 0.034318792640066154 0.033899247261903576 
30.000000000000004 0.031778346993338785 0.03166698969695577 
31.0 0.029921193624007032 0.029647878826105267 
32.0 0.028230483245322943 0.027815635226038023 
33.0 0.026094756870591457 0.026147906603537455 
34.00000000000001 0.025068066423017486 0.024625584222645384 
34.99999999999999 0.023351075572125877 0.023232254201836007 
36.0 0.0220878608746842 0.02195375410905434 
37.0 0.02097532088456566 0.02077781238138005 
37.99999999999999 0.020337581425663054 0.019693753350955162 
38.99999999999999 0.01906911063377987 0.018692254583173255 
40.0 0.018389322419345232 0.017765146188347205 
41.00000000000001 0.017548347308704446 0.016905244011047076 
42.00000000000001 0.016642547033285087 0.01610621031639085 
43.0 0.016104673368771097 0.015362436913283059 
43.99999999999999 0.015183104810027232 0.01466894667843176 
44.99999999999999 0.014599678327020185 0.0140213102437183 
46.0 0.014086333103233192 0.013415575236405929 
46.99999999999999 0.013173524701891844 0.012848205956554606 
48.00000000000001 0.012672443698468374 0.012316031768812904 
48.99999999999999 0.01239562272454912 0.011816202799175352 
49.99999999999999 0.011813948273022574 0.01134615177861967 
51.0 0.011318123364040608 0.010903561078043302 
52.00000000000001 0.01068388796809901 0.010486334142831342 
53.00000000000001 0.01057000592186641 0.010092570668649102 
54.00000000000001 0.010144262272104503 0.009720544968849618 
55.000000000000014 0.009809624259328692 0.009368687073069891 
56.00000000000002 0.009681725961252068 0.009035566169980958 
57.00000000000001 0.009005441809778436 0.008719876067776479 
57.999999999999986 0.008576194097055538 0.008420422396237491 
59.000000000000014 0.008187243108384172 0.008136111316011736 
59.999999999999986 0.00796823917332147 0.007865939535634848 
61.00000000000001 0.007793036025271304 0.007608985466032292 
62.00000000000001 0.007209609542264257 0.007364401366776939 
62.99999999999999 0.007302467210730845 0.007131406359045301 
63.99999999999998 0.006778609798060855 0.00690928019767926 
64.99999999999999 0.00662793509073771 0.006697357709554286 
65.99999999999997 0.006288040983520394 0.0064950238180241406 
66.99999999999997 0.006079549237340699 0.006301709083917687 
68.00000000000001 0.005788712011577423 0.006116885702704888 
69.00000000000001 0.005841272955992475 0.005940063905274665 
70.00000000000003 0.0055118910376581644 0.005770788716481881 
71.0 0.005359464298854522 0.005608637031395782 
72.0 0.005089651450857268 0.005453214974160209 
72.99999999999999 0.004930216586131621 0.005304155508675658 
74.00000000000003 0.004938976743534128 0.00516111627403636 
74.99999999999997 0.004527249345616243 0.005023777620884378 
76.0 0.004427383551227648 0.0048918408276493386 
77.00000000000001 0.00444139980307166 0.0047650264780874285 
78.0 0.004138298356944878 0.004643072983665022 
79.0 0.004064713034763809 0.004525735236197573 
79.99999999999997 0.003882501760791636 0.004412783377786188 
81.00000000000003 0.0037160587701439815 0.004304001676526824 
82.00000000000001 0.003397189040692684 0.004199187497725191 
83.00000000000003 0.00342697357586121 0.004098150361457984 
83.99999999999999 0.0032254899556035206 0.004000711078297652 
85.00000000000001 0.00302926242978734 0.00390670095587968 
85.99999999999997 0.0030853274371633902 0.0038159610697541596 
87.0 0.0028102584947246345 0.0037283415926380164 
88.00000000000003 0.0027103927003360394 0.0036437011767837166 
88.99999999999999 0.002531685489324871 0.0035619063847116407 
90.0 0.002578990339298416 0.0034828311640265576 
90.99999999999997 0.0023599864042357106 0.003406356362460076 
92.00000000000001 0.002393275002365243 0.0033323692796563362 
93.00000000000003 0.0020849174617969548 0.0032607632525540903 
94.0 0.0020481248007064184 0.0031914372715180226 
95.0 0.0019430029118763215 0.0031242956246408282 
95.99999999999999 0.001816856645280203 0.003059247567878329 
97.0 0.001764295700865154 0.002996207018895691 
98.00000000000004 0.0016854542842425794 0.002935092272697061 
98.99999999999999 0.0016591738120350548 0.0028758257372853706 
100.00000000000004 0.0015084991047119131 0.002818333687756166 
101.00000000000003 0.001394617058479307 0.0027625460373711078 
101.99999999999996 0.0012982553270517161 0.002708396124284432 
103.00000000000001 0.0013105195474152273 0.0026558205127112646 
103.99999999999999 0.0012947512640907129 0.0026047588074310695 
104.99999999999997 0.0011668529660140937 0.0025551534806139108 
105.99999999999997 0.0011931334382216177 0.0025069497100429264 
106.99999999999996 0.0011510846826895782 0.002460095227884072 
108.00000000000003 0.0010056660698079419 0.002414540179224577 
108.99999999999997 0.0009443449679903845 0.0023702369896657326 
110.00000000000004 0.0009022962124583458 0.0023271402413136814 
110.99999999999997 0.0008322149532382799 0.00228520655656524 
111.99999999999996 0.0008760157402508206 0.0022443944891335963 
113.00000000000003 0.000707820718122663 0.00220466442180324 
114.00000000000003 0.000707820718122663 0.0021659784704433937 
115.00000000000001 0.0006815402459151384 0.002128300393845953 
115.99999999999999 0.0006132110181755743 0.0020915955089876085 
117.00000000000003 0.0006149630496560761 0.0020558306113464386 
118.00000000000004 0.0005343696015530009 0.002020973899931355 
119.00000000000003 0.0005045850663844729 0.0019869949067085504 
119.99999999999997 0.000385446925710361 0.001953864430132783 
121.00000000000003 0.00045903224789143004 0.001921554472512852 
122.00000000000003 0.0004152314608788889 0.001890038180960662 
122.99999999999994 0.00036267051646383973 0.0018592897916914484 
124.00000000000003 0.00035040629610032855 0.0018292845774596203 
125.00000000000004 0.00032938191833430835 0.0017999987979301498 
126.0 0.0002978453516852792 0.0017714096527995723 
126.99999999999999 0.00025229253319223623 0.0017434952374940054 
127.99999999999997 0.00027156487947775453 0.001716234501283487 
128.99999999999997 0.00023652424986772148 0.0016896072076632437 
129.99999999999997 0.0001909714313746789 0.001663593896862768 
130.99999999999994 0.00017520314805016425 0.0016381758503530815 
131.99999999999997 0.00021374784062120014 0.0016133350572314525 
133.0 0.00017520314805016425 0.0015890541823709347 
133.99999999999997 0.0001419145499206329 0.0015653165362296008 
135.00000000000003 0.00013490642399862645 0.0015421060462214172 
136.00000000000006 0.00012439423511561646 0.0015194072295571317 
137.00000000000003 0.00012614626659611833 0.0014972051674695317 
138.00000000000006 9.811376290809198e-05 0.0014754854807430338 
138.99999999999997 0.00012789829807661982 0.0014542343064727356 
139.99999999999994 7.358532218106893e-05 0.0014334382759828286 
141.00000000000003 7.008125922006564e-05 0.0014130844938387594 
142.00000000000003 9.285766846658707e-05 0.00139316051789169 
142.99999999999994 7.884141662257387e-05 0.001373654340297597 
144.0 8.234547958357722e-05 0.0013545543694570466 
144.99999999999997 7.008125922006564e-05 0.0013358494128249303 
146.0 6.832922773956396e-05 0.001317528660542621 
146.99999999999997 4.7304849973544334e-05 0.0012995816698478907 
147.99999999999994 3.6792661090534464e-05 0.0012819983502206323 
149.0 3.854469257103613e-05 0.0012647689492249908 
149.99999999999997 2.8032503688026277e-05 0.0012478840390108426 
151.0 3.854469257103613e-05 0.0012313345034397239 
152.0 3.1536566649029576e-05 0.0012151115258024882 
152.99999999999997 4.029672405153776e-05 0.0011992065770977567 
154.00000000000006 8.760157402508202e-06 0.0011836114048421175 
155.00000000000003 2.1024377766019693e-05 0.0011683180223847056 
156.0 1.2264220363511494e-05 0.0011533186987002964 
156.99999999999994 1.7520314805016407e-05 0.0011386059486366402 
158.00000000000003 1.0512188883009846e-05 0.0011241725235930575 
159.0 8.760157402508202e-06 0.0011100114026086469 
159.99999999999994 2.2776409246521332e-05 0.0010961157838396429 
161.00000000000003 1.0512188883009846e-05 0.0010824790764066747 
161.99999999999994 3.5040629610032838e-06 0.0010690948925936466 
163.0 1.2264220363511494e-05 0.0010559570403810383 
164.00000000000006 1.5768283324514785e-05 0.0010430595162973584 
164.99999999999994 8.760157402508202e-06 0.0010303964985733192 
166.00000000000006 5.256094441504922e-06 0.0010179623405841916 
167.00000000000006 3.5040629610032838e-06 0.0010057515645665789 
167.99999999999997 1.7520314805016417e-06 0.0009937588555965259 
169.0 5.256094441504922e-06 0.0009819790558166475 
170.00000000000006 7.008125922006568e-06 0.0009704071589005662 
171.00000000000009 1.7520314805016417e-06 0.0009590383047435919 
171.99999999999994 1.7520314805016417e-06 0.0009478677743690994 
173.00000000000006 1.7520314805016417e-06 0.0009368909850406976 
174.0 3.5040629610032838e-06 0.0009261034855707288 
175.00000000000009 3.5040629610032838e-06 0.0009155009518161014 
175.99999999999991 5.256094441504922e-06 0.0009050791823530199 
177.99999999999997 3.5040629610032838e-06 0.0008847617194389282 
179.0 1.7520314805016417e-06 0.0008748582001547197 
180.0 1.7520314805016417e-06 0.0008651197859735683 
181.99999999999997 1.7520314805016417e-06 0.000846123785062896 


==> Plots/cluster_size_histogram_2.txt <==
size csh fit 
1.0 26.738377059182422 93.21672135081683 
2.0 6.743995467619629 11.105282527190043 
3.0000000000000004 2.591522705482437 3.199228027385687 
4.0 1.388744007670182 1.3230169246628602 
4.999999999999999 0.797182951276911 0.6669839163184095 
6.0 0.5124797350300706 0.3811368882983315 
6.999999999999999 0.33853394927220426 0.2374643097926657 
7.999999999999998 0.2369057787849734 0.1576163216612255 
9.000000000000002 0.1708376187570818 0.1097985406791013 
10.000000000000002 0.12521223742700255 0.07946047366256893 
11.000000000000002 0.09472500653708707 0.05930657099545745 
12.0 0.07267846247712019 0.045406368779671226 
13.0 0.055945262790900376 0.03551566540928042 
13.999999999999996 0.04435631482611348 0.0282900772753753 
15.0 0.03485400505534733 0.022891103741685372 
15.999999999999998 0.02781486969406432 0.018777465647573263 
17.0 0.022140678113832482 0.015589221972620528 
17.999999999999996 0.017972631395450182 0.013080741283805136 
18.999999999999996 0.014641331822539875 0.011080537466820603 
19.999999999999996 0.012160725180859405 0.009466445472225775 
21.0 0.009775995816264269 0.008149851919092798 
22.000000000000004 0.007942124989104855 0.0070654300760561815 
23.0 0.006456898805892092 0.006164309928790252 
24.000000000000004 0.005217467096661729 0.00540944313986657 
24.999999999999996 0.004677067898544408 0.004772400682847496 
26.000000000000004 0.0037113222348121675 0.004231123909913754 
27.0 0.0030401812952148533 0.003768321430064443 
27.999999999999996 0.00267236119585113 0.0033703105655982 
29.000000000000004 0.0021999477033034075 0.003026169446601362 
30.000000000000004 0.0018757081844330173 0.0027271091573143544 
31.0 0.001582846683517824 0.0024660037586865203 
32.0 0.0013231064237775644 0.0022370349239823296 
33.0 0.001077311949795171 0.0020354206990690752 
34.00000000000001 0.0008768412795258435 0.0018572066457206793 
34.99999999999999 0.0008105987971759782 0.0016991036912281665 
36.0 0.0006728841628170484 0.0015583612630510298 
37.0 0.0004741567157674539 0.0014326673063083772 
37.99999999999999 0.0004061710101978558 0.0013200689462039218 
38.99999999999999 0.0003521310903861238 0.0012189091242654692 
40.0 0.00027542926871785916 0.0011277756820223662 
41.00000000000001 0.00023707835788372694 0.0010454602094429983 
42.00000000000001 0.00021093000958772782 0.0009709246024183875 
43.0 0.0001586333129957291 0.0009032737431312306 
43.99999999999999 0.00013945785757866293 0.0008417330714241232 
44.99999999999999 0.00012725529504052993 0.0007856300844628613 
46.0 8.54179377669311e-05 0.0007343790078900752 
46.99999999999999 7.495859844853131e-05 0.0006874680401639849 
48.00000000000001 5.926958947093172e-05 0.0006444486945309391 
48.99999999999999 6.44992591301316e-05 0.0006049268587026203 
49.99999999999999 6.62424823498649e-05 0.0005685552672091667 
51.0 4.5323803713065453e-05 0.0005350271403801886 
52.00000000000001 2.7891571515732605e-05 0.0005040707905860021 
53.00000000000001 1.743223219733286e-05 0.0004754450334967181 
54.00000000000001 2.2661901856532723e-05 0.0004489352717806539 
55.000000000000014 1.0459339318399719e-05 0.00042435014247172234 
56.00000000000002 1.743223219733286e-05 0.00040151863842627654 
57.00000000000001 5.2296696591998585e-06 0.0003802876298227481 
57.999999999999986 1.0459339318399719e-05 0.00036051972427974654 
59.000000000000014 1.0459339318399719e-05 0.00034209141446475916 
59.999999999999986 6.97289287893315e-06 0.00032489147049578936 
61.00000000000001 3.4864464394665747e-06 0.00030881954136514265 
62.00000000000001 6.97289287893315e-06 0.0002937849353257308 
62.99999999999999 8.71611609866643e-06 0.0002797055539046409 
63.99999999999998 6.97289287893315e-06 0.0002665069581295377 
64.99999999999999 1.7432232197332872e-06 0.00025412154881725613 
65.99999999999997 1.7432232197332872e-06 0.00024248784549913457 
68.00000000000001 3.4864464394665747e-06 0.00022125648932107964 
69.00000000000001 1.7432232197332872e-06 0.00021156111058077696 
71.0 1.7432232197332872e-06 0.00019379723349056724 

